QCBA: Improving Rule Classifiers Learned from Quantitative Data by Recovering Information Lost by Discretisation

A prediscretisation of numerical attributes which is required by some rule learning algorithms is a source of inefficiencies. This paper describes new rule tuning steps that aim to recover lost information in the discretisation and new pruning techniques that may further reduce the size of rule models and improve their accuracy. The proposed QCBA method was initially developed to postprocess quantitative attributes in models generated by the Classification based on associations (CBA) algorithm, but it can also be applied to the results of other rule learning approaches. We demonstrate the effectiveness on the postprocessing of models generated by five association rule classification algorithms (CBA, CMAR, CPAR, IDS, SBRL) and two first-order logic rule learners (FOIL2 and PRM). Benchmarks on 22 datasets from the UCI repository show smaller size and the overall best predictive performance for FOIL2+QCBA compared to all seven baselines. Postoptimised CBA models have a better predictive performance compared to the state-of-the-art rule learner CORELS in this benchmark. The article contains an ablation study for the individual postprocessing steps and a scalability analysis on the KDD'99 Anomaly detection dataset.

==> additional_comments.txt <==
Please provide the corrected proofs for final confirmation and checking.

Questions:

Question 1:

Bio of the first author
Tomáš Kliegr received a PhD degree in 2012 from VSE Praha and in 2017 a PhD degree from the Queen Mary University of London, School of Electronic Engineering and Computer Science. He is an associate professor at the Department of Information and Knowledge Engineering, Faculty of Informatics and Statistics, VSE Praha, Czech Republic. His main research interests include rule learning, natural language processing, knowledge graphs and cognitive aspects of machine learning, covering also applications in scientometrics and health sciences. He is a co-author of over 50 peer-reviewed journal/conference papers on the above-mentioned topics.

Bio of the second author
Ebroul Izquierdo, PhD, MSc, CEng, FMIET, SMIEEE, IEEE Distinguished Lecturer, is Chair of Multimedia and Computer Vision and head of the Multimedia and Vision Group in the School of Electronic Engineering and Computer Science, Queen Mary University of London. He has been a senior researcher at the Fraunhofer Heinrich-Hertz Institute for Communication Technology, Berlin, Germany, and the Department of Electronic Systems Engineering of the University of Essex. Prof. Izquierdo has graduated over 50 PhD researchers. He holds several patents in the area of multimedia signal processing and has published over 600 technical papers including books and chapters in books.


Question 2: the email is ok

Question 3: this is ok

Question 4: affiliations are ok

Question 5: corrections to tables are in the list of corrections

Question 6: requested information is in the list of corrections 

Question 7: requested information is in the list of corrections 



Thank you for your assistance.

Please provide the corrected proofs for final confirmation and checking.



==> corrections.txt <==
Please provide the corrected proofs for final confirmation and checking.

Note that all corrections have been reflected to the last version of the sources submitted by the authors (before it has been edited in the editorial office). This version (sources in Latex.zip+pdf in corrected_acccepted_version.pdf) is attached and meant as a reference if doubts arise when following the instructions below. Feel free to reach out to us (tomas.kliegr@vse.cz) for clarification of particular edits if needed.

List of corrections:

Figure 1-7 (all figures): please replace with the new attached figures: Figure1.png, Figure2.png, Figure3.pdf, Figure4.pdf, Figure5.pdf, Figure6.pdf, Figure7a.pdf, Figure7b.pdf and Figure7c.pdf.

Line 5: remove "classification"

Line 8: add "in some tasks" after "black-box models". The new text should read "... than black-box models in some some tasks (e.g., ..." 

Line 12,13: remove "as a representative of"

Line 31: replace "In this paper" with "In our work" 

Line 67: replace "and" with ", "

Line 69: add "and four other rule learners." The new text should read "algorithm by Lakkaraju et al., 2016 [REF], the Scalable Bayesian Rule Lists  (SBRL) algorithm by Yang et al., 2017 [REF] and four other algorithms.". Note that [REF] should be replaced by the actual number.

Line 74,75: remove "and discusses the benefits and limitations of the presented approach"

Line 78: replace "summarisee" with "summarise"

Line 80: replace "supplementary pseudocode listings" with "a supplementary pseudocode listing".

Line 85: remove "selected"

Line 102: add a missing comma after and before the three dots. There should be ",...," instead of "..."

Line 115: replace o_i with o_1 (two replacements). In other words, there should be "1" not "i"	 in the lower index on this line.

Line 135: remove "all"

line 146: please replace "attr(l_i) \neq attr(l_j), attr(l_i)"  with "attr(l_i) \neq attr(l_j), attr(l_i) \neq attr(c)"

Line 171: replace "correctly correctly" with "correctly"

Line 194: remove "also"

Line 197: replace "2.8" with "2.8%"

Line 211: remove "many"

Line 234: remove the reference "[43]"

Line 235: add reference [66] after (BRS). Note that the reference number corresponds to the new numbering (in the original one it is [67], since the references are shifted. The reference should correspond to the bibliography entry "Wang, T., Rudin, C., Doshi-Velez, F., Liu, Y., Klampfl, E., MacNeille, P.: A bayesian framework for learning

rule sets for interpretable classification. The Journal of Machine Learning Research 18(1), 2357–2393 (2017)"

Line 263: replace "the authors reported the following effect of data coverage pruning" with "the following effect of data coverage pruning was observed"

Line 297: replace "or more recently [67]" with "or more recent BRS".

Table 2: align contents of columns "Rules" and "Time" to the right

Line 325: replace "the explainability grounds" with "explainability"

Procedure 1, line Input: replace "input rule set" with "input rule set (order not important)"

Procedure 1, line Output: put "rules" in italics.  

Procedure 1, line Output: replace "rules" with "rules -- ordered rule list."

Procedure 1, line 4: replace "pruneAttributes" with "pruneLiterals"

Procedure 1, line 9: replace "forrange" with "for range"

Line 375: replace "rules." with "rules (a default rule may be added)."

Line 403: remove "guaranteed"

Line 423: replace "Model" with "model"

Lines 446,450,458: please remove the extra space after "T" in "Temperature". This can be done by using italics instead of math mode. For example, in Latex source, you would replace $Temperature=(25,30]$ with \emph{Temperature}$=(25,30]$

Line 452,605:please remove the extra space after "T" in "Temperature". This can be done by using italics instead of math mode. For example, in Latex source, you would replace $Temperature$ with \emph{Temperature}.

Line 458: replace "Temperature" with "l: Temperature" 

Line 458: replace "four" with "five"

Lines 466-467: remove the text "The value set of an attibute is the set of all distinct values appearing in an attribute in the supplied dataset." 

Line 480: replace "of nearest" with "of the nearest"

Procedure 3: The indentation on line 2 and 3 was shifted during the typesetting. The indentation level (number of spaces from the left) on lines 2 and 3 needs to match the level on line 9. Please refer to the enclosed pdf for how this should appear. 

Procedure 5, line 1: remove "See". This should move "12" on the first line to avoid the line break.

Procedure 6, line 4: remove "See".

Procedure 7, line 3:  remove "See". This should move "6" on the first line to avoid the line break.

Procedure 7, line 14:  remove "See". This could make fit the entire code line on one line

Procedure 7, line 20:  add ", $E \leftarrow \emptyset" in Latex notation to the end of the line. Please refer to the enclosed pdf/Latex for how this should appear. 

Line 583: please remove the extra space after "f" in "Conf". This can be done by using italics instead of math mode. For example, in Latex source, you would replace "$conf(r_i) > (r_j)$" with "\emph{conf}$(r_i) > $ \emph{conf}$(r_j)$"

Line 583,585: Please replace "higher" with "$\triangleright$ higher".

Line 587: Please replace "shorter" with "$\triangleright$ shorter".

Line 632: Please replace "ratio of the size of the newly covered regions as a result of the extension and the increase in the number of correctly classified instances" with "ratio of the increase in the number of correctly classified instances and the size of the newly covered regions as a result of the extension."

Procedure 8, lines 8,19,21: replace "totalErrorsWithoutDefault" with "totalErrorWithoutDefault". There are in total 4 replacements (two on line 19)

Procedure 8: remove empty numbered line 1. The first numbered line should be "rules \rightarrow ..", which should have line number 1. The line numbers should end at 29 (now 30). Please refer to the attached pdf for how this should look like.

Line 646: replace "other" with "preceding"

Line 657: replace "increase the misclassified" with "increase the count of misclassified" 

Line 660: replace "whether some" with "whether when some"

Line 664: put "pruning candidate" in italics

Line 664: replace "pruning candidate can" with "pruning candidate -- a rule that is a candidate for removal -- can"

Line 677: "of instances" replace with "of training instances"

Line 681: make "pruning candidates" appear in normal font, not italics

Line 681, 682: remove "-- a rule that is a candidate for removal --"

Line 692: replace "specific" with "training"

Line 698: replace "cover" with "seem to cover"

Line 711: replace "redundancy" with "rule redundancy"

Line 719: replace "follows approach" with "follows the approach"

Line 719: remove "as outlined in the following"

Line 723: replace "(such as random forests, decision trees)" with "(such as random forests, and decision trees)"

Line 727: replace "(CART, C4.5, RIPPER)" with "(including C4.5 and RIPPER)"

Line 739: replace "C4.5" with "C4.5/J48"

Line 744: remove "although"

Line 733: put "arc" into non-proportional font instead of italics. In latex, replace \emph{arc} with \texttt{arc}.

Line 783: put "arulesCBA" into a non-proportional font. In latex, replace "arulesCBA" with \texttt{arulesCBA}.

Line 793: replace "available memory" with "RAM"

Line 794: replace "three" with "three main"

Line 820: replace "most" with "several"

Line 825: replace "measure as well as" with "measure. We also include"

Line 832: remove "according to the authoritative work of" (keep the reference)

Footnote 7: remove "reported to be"

Footnote 7: replace "prior research" with "prior research known to us"

Table 5: replace "Def. rule overlap - tran." with  "Def. rule overlap -- instance". Please use the same dash (--) as on the preceding line.

Table 5: replace the dash in "Def. rule overlap - range." with --. The resulting dash should look the same as on the preceding line.

Table 5: After the horizontal lines were removed as part of the editing the table is less understandable. Please add a row with "Results" in the first column between rows "Def. rule overlap -- range" and "Won/tie/loss (QCBA vs base). Please refer to the attached pdf for how this should look like.

Table 5: replace "model (macro)" with "model"

Table 5: replace "Build time [s]" with "Median learning time [s]"

Table 5: replace "Median build time normalized" with "-- Normalized"

Table 5, last row, 2nd col: replace "1" with "1.00"

Table 5, penultimate row, 8th col: replace "5" with "5.00"

Table 5: last nine rows: align values in columns 2-9 to the right. Please refer to the attached pdf for how this should look like.

Table 5, caption: replace "The reported build times exclude the time required to learn the candidate rule set" with  "The reported learning times for \#1-\#7 exclude the time required to learn the input CBA rule model." Note that the slashes in \#1-\#7  are Latex escape sequences and should not appear in the text 

Line 867: please replace "default rule overlap pruning" with "range-based default rule overlap pruning"

Line 875: please replace "Additionally, the literal" with "The literal" 

Line 878: replace "algorithm this" with "algorithm, this"

Line 879: remove ")"

Line 892: replace "result" with "results"

Line 921: replace "with many distinct values" with "with many distinct values or rows" 

Table 6. On line "Avg number of rules", penultimate column, please replace "3" with "3.0" 

Table 6. On line "Avg conditions / model", please replace values "3.8, 2.6, 2.4,5, 3.8, 3.4" with "3.7, 2.5, 2.2, 4.8, 3.6, 3.2".  Please refer to the attached pdf for how this should look like.

Table 6, last line: please replace values "1, 0.17, 0.17, 1, 0, 0" with "1.00, 0.17, 0.17, 1.00, 0.00, 0.00".  Please refer to the attached pdf for how this should look like.

Table 6, caption: replace "Aggregate results for 11 datasets" with  "Aggregate results for 11 binary-class datasets from Table 4" 

Tables 6,7,8: please right-align values in the table (except for the first column).Please refer to the attached pdf for how this should look like.

Line 968-969: remove "The number of average conditions per model is computed as a micro average." 

Line 979: Replace "Table 5" with "Table 6"

Line 983-984: Remove "The results reported in Table 6 for SBRL show the same pattern."

Line 987: replace "32% to 37%" with "33% to 41%"

Line 1032: replace "(minutes" by "(within minutes"

Line 1056: replace "36% (QCBA#5) and 33% (QCBA#6)" with  "35% (QCBA#5) and 36% (QCBA#6)" 

Line 1062: remove "(6-13)"

Table 7, first column: remove "(macro average)"

Table 7, line "Avg conditions / model" replace values "60.1, 12.2, 9, 8.9, 6.7" with "60.4, 9.6, 7.1, 7.2, 5.3". Please refer to the attached pdf for how this should look like.

Table 7, first column, penultimate value: replace "Median build time [s]" with "Median learning time [s]"

Table 7, second column, last value: replace "1" with "1.00"

Table 6, caption: replace "Aggregate results for 22 datasets" with  "Aggregate results for 22 datasets from Table 4" 

Line 1067: replace "default rule" with "default rule (in all folds)"

Line 1085: replace "for all except for CPAR"  with "for CMAR and FOIL"

Line 1087: replace "from 29% for CPAR" with "from 22% for PRM"

Line 1089-1090: Replace "For CPAR and FOIL2, the difference is statistically significant." with "The difference is statistically significant (p<0.05)."

Line 1103: replace: "1000, 10.000, 20.000, 30.000 and 40.000" with "1,000, 10,000, 20,000, 30,000 and 40,000"

Line 1105: replace "all implementations given" with "all implementations included in this benchmark given"

Table 8, first row, column headings: replace "QCBA (+Q#5)" with "+Q#5" (four replacements)

Table 8, row P-value, last column: replace "0.18" with "0.01"

Table 8, row "Avg conditions / rule": replace values "3, 2.7, 2, 2, 2.5, 2.3 ,2, 2" with "3.0, 2.7, 2.0, 2.0, 2.5, 2.3, 2.0, 2.0"

Table 8, row "Avg conditions / model": replace value "1462" with "1462.0"

Table 8, last row: replace values "1, 4.85, 1, 2.55, 1, 3.81, 1, 2.62" with "1.00, 4.85, 1.00, 2.55, 1.00, 3.81, 1.00, 2.62"

Table 8, caption: "Aggregate results for 22 datasets" with  "Aggregate results for 22 datasets from Table 4" 

Line 1123: replace "attribute pruning" with "literal pruning"

Line 1125,1126: put entire "minCI" in italics (two changes)

Line 1129: replace "for the remaining experiments" with "for the remaining experiments on the KDD Cup'99 dataset". 

Figure 7: In the Springer editing process, all labels for the three subfigures were incorrectly set to "CBA+QCBA". The correct labels are "(a) CBA+QCBA", "(b) SBRL + QCBA" and "(c) IDS+QCBA". Note that attached are also replacement figures, which are a little bit larger (the inner legends are cropped as they do not need to be repeated).

Figure 7: Please add "The size of the hexagonal symbol denotes the average model size" to the caption.

Line 1993: replace "better accuracy." with  "better accuracy (p<0.05)."

Line 1228: replace "The separate-and-conquer strategy" with "Separate-and-/conquer"

Line 1234, remove reference [12]. Instead of "RIPPER algorithm [12], its" there should be "RIPPER algorithm, its". Note that reference [12] will now become redundant (the same one is [11]) and the references will shift. 

Line 1269: replace "evolved" with "subject to" 

Table 10, last value in the last column: replace 0.21 with 0.22

Line 1325: remove "(rectangles)"

Line 1401: replace "ratio" with "fraction"

Line 1451: replace "post-optimizes a candidate rule list" with "processes rules"

Line 1454: replace "candidate rules, ordering them" with "rule antecedents, transforming them"

Line 1476: remove "by"

Line 1493-1495: replace the sentence

  "CORELS focuses on "reshuffling" and pruning the input candidate rule list,  treating the individual rules generated by rule mining"

   with 

 "CORELS treats the individual rule antecedents generated by rule mining"

Line 1510: replace "substantially" with "consistently"

Line 1565-1566:

 "candidate rules (antecedents in the case of CORELS). On categorical data, association rule mining can miss some"

 replace with

 "candidate rules (antecedents). This can miss some"

Line 1567-1568. Replace

 "The reason for this is" with 

 "One of the reasons is" 

Line 1570: Replace "in principle" with "for some purposes"

Line 1577: Replace "Generation" with "The generation"

Line 1584: Replace "Procedure 7" with "Procedure 6" 

Line 1593: Replace "For this the" with "For this, the"

Line 1624: Replace "the clashes" with "the candidate clashes"

Line 1640: Replace "can directly work with numerical attributes do not have" with "directly work with numerical attributes do not often have"

Line 1641: Replace "for decision rules are in line" with "for classification rules are partly in line" 

Procedure 10, line Input: Please add a missing comma before A_n. The text in Latex notation should be: $A_1, \ldots,  A_n, C$

Equation 5: Please make the font the same size as other equations. If this is too complicated, this is not a problem.

Line 1696: replace "antecedent" with "consequent"

Line 1697-1698. Remove "The concept of volume delimits the entire size of the spatial unit covered by the rule."

Line 1705: replace "An initial version of this article was published as a part of the first author's" with "An earlier version of part of the text used in this article was included in the first author's"

Reference 9: complete reference: Bryson, N., Giles, K.: Attribute discretization for classification. In: Proceedings of Americas conference on

information systems (AMCIS 2021) (2001)

Reference 12: this is the same are Reference 11, please remove and renumber

Reference 13: Replace "Ender" with "ENDER"

Reference 14: replace "gpu" with "GPU"

Reference 15: replace "farc-hd" with "FARC-HD"

Reference 20: replace "Pyids-python" with "PyIDS-Python"

Reference 20, line 1806: replace ruleML with "RuleML"

Reference 30, please replace the link with "https://cran.r-project.org/web/packages/arules/vignettes/arules.pdf" the accessed date is [1-Jan-2023].

Reference 31: The accessed date is [1-Aug-2022].

Reference 36: replace "Furia" with "FURIA"

Reference 39: add published "AAAI Press"

Reference 40: replace "Ph.D. thesis queen mary university of london" with "Ph.D. thesis, Queen Mary University of London"

Reference 50: replace "covid-19" with "COVID-19"

Reference 51: replace "Furia" with "FURIA"

Reference 52: add a missing dot after "learning"

Reference 54: replace Foil with FOIL

Reference 57: Replace "IJCAI, vol 7" with "In 20th International Joint Conference on Artificial Intelligence (pp. 1035-1040). AAAI."

Reference 59: replace Glocalx with GlocalX, replace "ai" with "AI"

Reference 61: remove "on conference"

Reference 70: replace "JMLR . Org" with "JMLR"
